$4b + X$ via electroweak multi-Higgs production as smoking gun signals for Type-I 2HDM at the LHC

Extending the Standard Model (SM) by one additional Higgs doublet leads to the Two-Higgs Doublet Model (2HDM). A specific charge assignment of the SM fermions under the $\mathbb{Z}_2$ symmetry leads to the Type-I 2HDM. A key feature of the Type-I 2HDM is that all the additional Higgs bosons can be fermiophobic, when their couplings to the SM fermions are suppressed. As a result, all the new Higgs states can be fairly light, $\sim$100 GeV or less, without being in conflict with the current data from the direct Higgs boson searches and the $B$-physics measurements. In a recent study Ref.~\cite{Mondal:2023wib}, which this proceeding is based on, we established that the new neutral as well as the charged Higgs bosons in this model can all be simultaneously observable in the multi-$b$ final state. An experimental validation of our results would be a clear indication that the true underlying Higgs sector in nature is the Type-I 2HDM.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

